Radiative corrections for the two-nucleon interaction in effective field theory

Radiative corrections are playing an increasingly significant role in low-energy nuclear physics. We investigate the influence of photons as explicit degrees of freedom within nuclear EFT on the deuteron binding energy, charge form factor, and the radiative capture process $ np \to d\gamma $ using the velocity renormalization group. In each case, evolving the subtraction velocity to a characteristic nucleon velocity in the bound state induces percent-level modifications in the relevant observables. These findings indicate that electromagnetic corrections represent a non-negligible source of uncertainty in current few-body calculations.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

